Quantifying the influence of conformational uncertainty in biomolecular solvation

Biomolecules exhibit conformational fluctuations near equilibrium states, inducing uncertainty in various biological properties in a dynamic way. We have developed a general method to quantify the uncertainty of target properties induced by conformational fluctuations. Using a generalized polynomial chaos (gPC) expansion, we construct a surrogate model of the target property with respect to varying conformational states. We also propose a method to increase the sparsity of the gPC expansion by defining a set of conformational "active space" random variables. With the increased sparsity, we employ the compressive sensing method to accurately construct the surrogate model. We demonstrate the performance of the surrogate model by evaluating fluctuation-induced uncertainty in solvent-accessible surface area for the bovine trypsin inhibitor protein system and show that the new approach offers more accurate statistical information than standard Monte Carlo approaches. Further more, the constructed surrogate model also enables us to directly evaluate the target property under various conformational states, yielding a more accurate response surface than standard sparse grid collocation methods. In particular, the new method provides higher accuracy in high-dimensional systems, such as biomolecules, where sparse grid performance is limited by the accuracy of the computed quantity of interest. Our new framework is generalizable and can be used to investigate the uncertainty of a wide variety of target properties in biomolecular systems.

==> 2015-04_Response/Reviewer_comments.txt <==
Referee #2 (Remarks to the Author):


  This paper presents a set of strategies or pipeline for computing
  uncertainty/variability in biomolecular configurations. The paper
  combines several ideas including coarse-grain models, polynomical chaos,
  and sparse representations using random projections aligned with
  sensitivity of a target variable.

  Overall, the work in this paper appears to be sound, but there are some
  serious problems with the exposition that make it difficult for this
  reviewer to be sure of some technical aspects of approach. Overall, the
  writing is not clear (and often imprecise), and yet the approach
  combines a number significant technical aspects and decisions. This lack
  of clarity becomes an issue when trying to fully understand the
  approach. This reviewer will try to elaborate on specific problems with
  the exposition in this review.

  The problem for me begins on page 2. The authors talk about how ENM
  provides a handle on structural fluctuations in a "semi-analytic
  manner", but then go on to say that it does not provide a "direct
  approach for .... uncertainty ... properties of interest". Why not? If I
  have an analytic description of fluctuations, doesn't this readiliy lead
  to a quantification of variability in other quantities? It seems to me
  that this paragraph is the main motiviation for the paper, and yet it is
  very unclear (to a person who is not a biochemist). Later in the
  paragraph, the authors claim that the "quantities" are senesitve to the
  structure of the molecule. Isn't this what ENM provides? Can't one
  simply evaluate the harmonics of the ENMs and use that to quantify
  variability in quantities that depend on structure? The arguments are
  not clear.

  In the next paragraph, the authors claim that they don't need
  "additional MD simulations". But aren't the gPC coefficients going to
  need simulations? The claim of "additional simulations" is a red
  herring. The only issue is whether the proposed gPC+sparsity approach
  requires, overall, fewer MD simulations than the competing models (so it
      seems). So, either the overall goal/approach is not clear to this
  reviewer, or the authors aren't really describing the meat of what they
  are doing in this section. It's important that this discussion align
  closely with the proposed approach, because otherwise, the reader is
  left wondering how to interpret the many complicated steps in this model.

  Section 2, first para. This seems to be a repetition of what was already
  said. Such repetitions make the paper difficult to follow, because the
  reader is forced to figure out if this is a new statement (adding
      information) or if it's redundant. There are many such redundancies in
  the paper (and other things that are not adequately explained).

  Eq. 2.2: Angle brackets are not defined or explained. Inner product?
  Expected value?
  Why does the authors invoke the psuedo inverse here? Is there an
  assumption that the Hessian is rank deficient? The need for a psuedo
  inverse should be explained. If it's just an inverse, say so.

  Eq. 2.7: Isn't this set of reduced interactions a consequence of the
  cutoff in 2.1? This needs to be spelled out more clearly.

  Eq. 3.2: It's not clear why this assumption is essential, and it's not
  clear that it's met in the experiments.

  Page 5, bottom: "is consistent with the d-dimensional Gaussian...". This
  is not clear. The Hermite polynomials are separable (it would seem). Not
  clear how this models a general d-dimensional Gaussian. Also, not clear
  what "consistent" means here. Generally, there are lots of imprecise
  statements like this that make the paper hard to understand.

  In the L0 vs L1 for sparsity. The two are equivalent (i.e. L1 is sparse)
  only when the RIP is met. The authors should be precise and evaluate the
  efficacy of the L1 approach in this context. The authors should not
  refer to the "popularity" of a method as a justification for its use.

  Eq. 3.10: The bold "E" does not seem to be defined. Expectation?

  "Denote the parameter of the stochastic space as a d-dimensional i.i.d".
  This is not a "denotation" but a strategic choice, yes? This kind of
  language makes it very difficult to get through this fairly dense paper.

  "for a particular quantity X". This whole approach depends on the chosen
  quantity, but the authors never seem to discuss what quantities they are
  choosing. What quantities, generally, are people interested in and which
  ones are used for this work?

  Figure 4.5 (and subsequent figures). The increase in error with
  increasing samples for the sparse grid method is a huge problem. It
  raises questions about the entire set of experiments. The authors'
  explanation of the phenom makes no sense. If it's a consequence of a
  stochastic process, then compute ensembles and take the mean, and show
  the result one would expect. Otherwise, the reader is left wondering if
  the implemention or the understanding is incorrect.



  Some minor issues:

  Abstract "further more" -> "furthermore"
  "modeling interaction between" -> fix
  "non-collocation" -> "noncollocation" Generally, prefixes are not
  hyphenated (there are exceptions).
  "bio-molecular" -> clearly not hyphenated. Not consistent within the paper.
  "standard sparse grid method based on" -> fix grammar
  "sparse grind" -> fix
  K-L divergence. Not clear what is being compared against what in Fig 4.8
  Page 20 "Ref. []". Be consistent in the citation format. Why is this
  "Ref. ["?







==> cover.txt <==
Dear Editor:

Please consider for publication in the Multiscale Modeling and Simulation the attached
manuscript entitled ``Quantifying the influence of conformation uncertainty in biomolecular solvation''.


This work investigates the propagation of the bio-molecular conformation uncertainty (structural 
uncertainty due to thermal fluctuation) into various target bio-physical related quantities. In 
general, bio-molecules are complex systems with high-dimensionality. Standard collocation methods 
show limitation due to either huge computational cost or instability issue due to limited 
accuracy in computaton of the target properties (see Sec. 4.2). 
Here, we proposal a general method based on gPC and modified compressive sensing method 
for uncertainty quantification in bimolecular systems. The new approach offers
more accurate statistical information and response surface than standard Monte Carlo 
and standard sparse grid collocation methods, respectively. To the best of our 
knowledge, this is the first demonstration of how a target property response surface -- including 
property uncertainty -- can be directly calculated from the biomolecular conformation distribution. 


Thank you for your time and consideration,

Nathan Baker


Suggested Editorial Board

Long Chen
Mark Tuckerman
Sharon Glotzer
1. Pingwen Zhang



Suggested Referees:

1. Alireza Doostan, University of Colorado Boulder

2. Jinglai Li, Shanghai Jiao Tong University

3. Qifeng Liao, MIT

4. Guowei Wei, MSU

5. Daniele Venturi, Brown University

6. Zhongqiang Zhang, WPI

7. Youssef Marzouk, MIT

8. Dongbin Xiu, Univ. of Utah



Mike Holst
Ross Whitaker
Chandrajit Bajaj

